Warping Cache Simulation of Polyhedral Programs

Techniques to evaluate a program's cache performance fall into two camps: 1. Traditional trace-based cache simulators precisely account for sophisticated real-world cache models and support arbitrary workloads, but their runtime is proportional to the number of memory accesses performed by the program under analysis. 2. Relying on implicit workload characterizations such as the polyhedral model, analytical approaches often achieve problem-size-independent runtimes, but so far have been limited to idealized cache models. We introduce a hybrid approach, warping cache simulation, that aims to achieve applicability to real-world cache models and problem-size-independent runtimes. As prior analytical approaches, we focus on programs in the polyhedral model, which allows to reason about the sequence of memory accesses analytically. Combining this analytical reasoning with information about the cache behavior obtained from explicit cache simulation allows us to soundly fast-forward the simulation. By this process of warping, we accelerate the simulation so that its cost is often independent of the number of memory accesses.

==> scatter-plot-data.txt <==
kernel nowarp warp
2mm_L 765412 128278
2mm_XL 5966037 196618
3mm_L 1305724 162639
3mm_XL 10024582 227014
adi_L 1379432 4676
adi_XL 10762495 8702
atax_L 3071 1521
atax_XL 3012 1376
bicg_L 3037 839
bicg_XL 2961 931
cholesky_L 543167 585904
cholesky_XL 4327575 4620025
correlation_L 500584 527947
correlation_XL 6414185 6584657
covariance_L 495775 523916
covariance_XL 6384455 6545568
deriche_L 20430 407
deriche_XL 75205 602
doitgen_L 229390 2200
doitgen_XL 1644325 900428
durbin_L 1380 1542
durbin_XL 5710 6304
fdtd-2d_L 823816 948
fdtd-2d_XL 7150964 764
floyd-warshall_L 14274661 15082643
floyd-warshall_XL 113336160 110452312
gemm_L 540335 134403
gemm_XL 4879883 114265
gemver_L 5652 3342
gemver_XL 22116 5373
gesummv_L 1349 862
gesummv_XL 6037 1671
gramschmidt_L 725791 689268
gramschmidt_XL 8485346 4627716
heat-3d_L 1880621 49
heat-3d_XL 19265994 45
jacobi-1d_L 711 761
jacobi-1d_XL 2961 17
jacobi-2d_L 1018061 104
jacobi-2d_XL 9180922 49
lu_L 1205005 1292786
lu_XL 9482130 9927745
ludcmp_L 747788 840564
ludcmp_XL 5647026 6154328
mvt_L 3286 1693
mvt_XL 12887 3147
nussinov_L 1952530 2037800
nussinov_XL 20916049 21621739
seidel-2d_L 1814735 41
seidel-2d_XL 14653249 40
symm_L 434825 457642
symm_XL 4991234 5139174
syr2k_L 515735 540075
syr2k_XL 4844064 4993371
syrk_L 338812 363655
syrk_XL 3130388 3287268
trisolv_L 802 833
trisolv_XL 3076 3233
trmm_L 303493 192718
trmm_XL 3157475 721410
